Probability Calibration for Knowledge Graph Embedding Models

Knowledge graph embedding research has overlooked the problem of probability calibration. We show popular embedding models are indeed uncalibrated. That means probability estimates associated to predicted triples are unreliable. We present a novel method to calibrate a model when ground truth negatives are not available, which is the usual case in knowledge graphs. We propose to use Platt scaling and isotonic regression alongside our method. Experiments on three datasets with ground truth negatives show our contribution leads to well-calibrated models when compared to the gold standard of using negatives. We get significantly better results than the uncalibrated models from all calibration methods. We show isotonic regression offers the best the performance overall, not without trade-offs. We also show that calibrated models reach state-of-the-art accuracy without the need to define relation-specific decision thresholds.

==> rebuttals.txt <==
Meta-rebuttal
-------------

Thank you for the comments. We have posted a personal reply to each reviewer. Let us also add a few general comments here:

* [Usefulness and importance of calibration]: Calibration will not impact rank-order metrics for link prediction, such as MRR. The usefulness of calibration lies on being able to trust the output of knowledge graph embedding models and even quantify this trust. 
This has great importance in practice when discovering new links in biological networks: better calibrated probabilities help human experts (biologists) validating discoveries and make a ML pipeline based on graph embeddings more trustworthy. 
As shown in the paper, an additional minor application is in the task of triple classification, where calibrated probabilities replace the need to learn arbitrary per-relation decision thresholds.

* [Novelty] We believe the paper is novel because it proposes the first framework for calibrating knowledge graph embedding models, something that to the best of our knowledge has never systematically been done before. It is certainly true that we rely on well-established calibration techniques, but we would like to point out that i) this is the first paper that covers this topic as first-class-citizen, and ii) the proposal of calibrating without positives is novel, as well as the use of sample weights to correct the distributional distortions created by the corruption generation procedure.


* We have made the following changes to the paper:

A) We expanded Table 3 results (impact of loss functions) in Sec 5.1 to include the other two datasets (FB13 and YAGO39K): We thank the reviewers for suggesting this additional experiment. In fact, we notice no correlation between calibration results and MRR. In other words, configurations that lead to the best predictive power are not necessary the best calibrated.

B) We have clarified in 5.1 that better or worse calibration has no impact on ranking metrics such as MRR. We only evaluate the hypothesis of embedding quality being a common cause of both MRR and calibration quality.

C) We added results and comments for two new experiments in appendix A.3, the impact of \eta and the embedding size on calibration: results show among all that the embedding size has higher impact than \eta.

D) We added the histograms that show the total count of instances for each bin used in the calibration plots. Figures and comment are in appendix A.2.

E) We have edited parts of the preliminary and related work, expanding the related work and condensing the preliminaries, as suggested. For example, now we mention KG2E (Gaussian embeddings) and many more additional recent papers.

F) We have fixed the typo on equation 6, thanks.

G) In the appendix, we added a table with MRR, MR, Hits@10 for all the datasets used. As pointed out in (B) above, we do not claim any causal relation of calibration on such task metrics.

H) Added per-relation decision thresholds in appendix A.5.

I) Move calibration-related preliminaries to appendix A.1.

J) All images are now black&white printout friendly.open


Reviewer #6
-----------

Main points:

1. We ran experiments to assess the impact of the embedding size and negatives/positive ratio \eta. We added such additional results to appendix A.3. Results show that the embedding size has higher impact than the negative/positive ratio \eta. We observe that calibrated and uncalibrated low-dimensional embeddings have worse Brier score. Results also show that any k>50 does not improve calibration anymore. The negative/positive ratio \eta follows a similar pattern: choosing \eta>10 does not have any effect on the calibration score.

2. In appendix A.2 We added histograms that show the total count of instances for each bin used in the calibration plots. As expected, calibration considerably helps spreading out instances across bins, whereas in uncalibrated scenarios instances are squeezed in the first or last bins.

3.1. Without sample weights, the base rate will be determined implicitly by the negatives/positive ratio eta used for calibration. For example, if we use eta=3 for calibration, this implies a positive base rate \alpha=25%. As this base rate will most likely be wrong, calibration without sample weights leads to meaningless results. 

3.2. Sample weights allow the user to balance the positives and negatives in a way he or she sees fit for the problem, independent from choices such as the calibration eta (when using corruptions for the calibration). This is indeed similar to dealing with imbalanced datasets, especially in the case where the training dataset distribution does not match the expected test / deployment distribution.

4.1. We added extra experiments with HolE, another model implemented in the library we used for the experiments. We can certainly add experiments on other models, but as such implementations do not belong to the same codebase, we fear we will most likely end up with unfair comparisons (as you know this is a well-known problem in this community). All in all, the set of models we used is quite diverse (translation-based, tensor-decomposition-based, with different scoring functions), and it is well representative of models actually used in the wild by practitioners, even outside the boundaries of our community.

4.2. That is an interesting direction for future work. While KG2E proposes to use Gaussian distributed embeddings to account for the uncertainty, their model does not provide the probability of a triple being true, so KG2E would also benefit from the output calibration procedure we propose here. It is an open question how to design embedding methods that naturally lead to well-calibrated probabilities. 

5. Platt scaling was developed originally to calibrate SVMs (Platt et al., 1999), where the output is not a probability, but a continuous score, which is similar to the output scores in knowledge graph embeddings. We could not find a reference that asserts the need of normally distributed class probabilities. Perhaps it was meant that the logits need to be normally distributed, given the connection between Platt scaling and logistic regression. If so, that indeed points to a new direction to investigate the limits of our proposed framework.

6. We have added two extra tables in 5.1 with additional results for FB13 and YAGO39k.

7. We have tried two variations of corruption generation, all entities and per-batch entities, without any significant changes to the results. We have clarified this in the main text (Sec 4, footnote). We also pointed out that future experiments will experiment with techniques proposed by  (Kotnis and Nastase 2017).

Extra points:

1. Note that our goal was focusing on calibration, and not on achieving better predictive power. We have tried minimal random search on the hyperparameters without significant effect on triple classification results and we still could not reproduce the SOTA for FB13 and YAGO39K. Thus, we did not change the results of Table 4, besides adding the new HolE model. Some results in Table 4 incidentally achieve SOTA results, but we would rather leave the problem of achieving better predictive power aside.

1.1 Table 4 caption states that "for all calibration methods there is one single threshold \tau=0.5". We have added this to the header of Table 4 as well, for clarity. We added the per-relation decision thresholds in the appendix A.5. Note that the thresholds reported in A.5 are not probabilities, as they have been applied to the raw scores returned by the model-dependent scoring functions.

2. Fixed, thanks.

3. We made the figures more readable and printout friendly, as requested.


Reviewer #5
-----------

- [Unsubstantiated claim: impact of calibration on link prediction] There is a small misunderstanding: we did not claim there is a causal effect between calibration and rank metrics such as MR, MRR or Hits@K (in fact, calibration does not change the rank-order of the link prediction results). Our initial submission limited to hint at a possible correlation between calibration scores and MRR (Table3 caption). 
In fact, as suggested by reviewer #4, we carried out additional experiments which are included in the latest revision attached, and our updated results in Table 3 suggest that there is no correlation between calibration results and MRR, i.e. "better" embeddings (i.e. embeddings that lead to higher link prediction MRR) are not necessarily easier to calibrate. 
We have clarified this in the main text (Sect 5.1 and Table3 caption). 

On the other hand, calibration does affect triple classification. More precisely, it affects the way we choose the decision threshold \tau. We show that with calibrated probabilities you only need one natural decision threshold \tau=0.5 to maximize accuracy, while other methods require arbitrary per-relation thresholds.


- [no evidence of real-world use of calibration] As pointed out in the introduction, the usefulness of calibration lies on being able to trust the output of knowledge graph embedding models and even quantify this trust. This has great importance when discovery new links in biological networks: better calibrated probabilities help human experts (biologists) validating discoveries and make a ML pipeline based on graph embeddings more trustworthy. 
Moreover, a minor application is triple classification, where calibrated probabilities replace per-relation thresholds (Section 5.1, Table 4).
We improved the part in the introduction where we talk about real-world examples of why calibration is important.

- [insufficient literature review] As pointed out at the beginning of Section 2, a comprehensive survey is out of the scope of this work. However, we have added extra references and enriched the prior art section.

- [Main claim of the paper is calibration study]: We would like to point out again that this is the only goal of our work. We do not aim at showing causality between calibration and predictive power - as stated above. We have made clearer this point in the text (Sect 5.1). 

- [Add link prediction metrics results] In the appendix, we added a table with MRR, MR, Hits@10 for all the datasets used. As pointed out in A.1) above, we do not claim any causal relation of calibration on such task metrics.

Minor comments:

[Typo in Equation 6] Fixed, thanks.

[Reference to Nickel et al. 2016 in introduction] We only refer to this work to point the reader to the first paper to suggest the use of a sigmoid function to turn scores into probabilities.

[Additional experiments, knowledge injection]: in fact, calibration does not affect the embeddings per-se, as it consists in a downstream operation carried out after training. If Platt scaling is adopted, then new weights are learned, but these are separate from the embeddings, which are not touched at this stage. That means calibration will not have any impact on such experiment.


Reviewer #4
-----------

Major:

1 [Novelty]. The paper is novel because it proposes the first framework for calibrating knowledge graph embedding models, something that to the best of our knowledge has never been done before, besides en passant comments in one workshop paper (Krompaß and Tresp, 2015). The proposal of calibrating without positives is certainly a novel contribution as well, plus the use of sample weights to correct the distributional distortions created by the corruption generation procedure.

2. [Shorten preliminaries]: We shortened the preliminaries as suggested, and moved calibration-related background to appendix A.1. Our main goal is first of all raise awareness on the problem of calibration in the graph representation learning community, and we believe some preliminaries are useful for better engagement with the reader, given that our community has not addressed the issue until now.

3. [insufficient literature review] As pointed out at the beginning of Section 2, a comprehensive survey is out of the scope of this work. Nevertheless, we added many extra references in Section 2.


Minor: 

[Table2, analysis of results]: yes, experiments show that in general Isotonic regression is better than Platt scaling. We are not sure to understand what reviewer #4 means by "the results are again the conclusion. Is this because of the optimization issue?". The message we want to send in Table2 is that our calibration works across  different datasets and models. We always obtain better Brier score and log loss. We also show that our heuristic based on synthetic negatives always obtains better calibration scores, regardless of the dataset and model adopted. We hope to have answered your doubts.



Reviewer #2
-----------

Thank you for the review. We have improved the preliminary section as suggested.
